The very high X-ray polarisation of accreting black hole IGRJ17091-3624 in the hard state

We report the first detection of the X-ray polarisation of the transient black hole X-ray binary IGRJ17091-3624 taken with the Imaging X-ray polarimetry Explorer (IXPE) in March 2025, and present the results of an X-ray spectro-polarimetric analysis. The polarisation was measured in the 2--8 keV band with 5.2$\sigma$ statistical confidence. We report a polarisation degree (PD) of $9.1\pm1.6$ per cent and a polarisation angle of $83^{\circ} \pm 5^{\circ}$ (errors are $1\sigma$ confidence). There is a hint of a positive correlation of PD with energy that is not statistically significant. We report that the source is in the corona-dominated hard state, which is confirmed by a hard power-law dominated spectrum with weak reflection features and the presence of a Type-C quasi-periodic oscillation at $\sim0.2$~Hz. The orientation of the emitted radio jet is not known, and so we are unable to compare it with the direction of X-ray polarization, but we predict the two to be parallel if the geometry is similar to that in Cygnus X-1 and Swift J1727.8-1613, the two hard state black hole binaries previously observed by IXPE. In the Comptonisation scenario, the high observed PD requires a very favourable geometry of the corona, a high inclination angle (supported by the presence of a dip in the light curve) and possibly a mildly relativistic outflow and/or scattering in an optically thick wind.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
